Learning to Write on Dirty Paper

Dirty paper coding (DPC) is a classical problem in information theory that considers communication in the presence of channel state known only at the transmitter. While the theoretical impact of DPC has been substantial, practical realizations of DPC, such as Tomlinson-Harashima precoding (THP) or lattice-based schemes, often rely on specific modeling assumptions about the input, state and channel. In this work, we explore whether modern learning-based approaches can offer a complementary path forward by revisiting the DPC problem. We propose a data-driven solution in which both the encoder and decoder are parameterized by neural networks. Our proposed model operates without prior knowledge of the state (also referred to as "interference"), channel or input statistics, and recovers nonlinear mappings that yield effective interference pre-cancellation. To the best of our knowledge, this is the first interpretable proof-of-concept demonstrating that learning-based DPC schemes can recover characteristic features of well-established solutions, such as THP and lattice-based precoding, and outperform them in several regimes.

==> figures/bounds/BPSK_Lower.txt <==
X	Y
% X: SNR (P_x / sigma_n^2)
% Y: log10(SER/BER)

-5	-0.542206266842457
-4.89949748743719	-0.545586895462280
-4.79899497487437	-0.549020920817398
-4.69849246231156	-0.552509313253616
-4.59798994974874	-0.556053063193448
-4.49748743718593	-0.559653181593248
-4.39698492462312	-0.563310700411357
-4.29648241206030	-0.567026673087532
-4.19597989949749	-0.570802175033946
-4.09547738693467	-0.574638304138029
-3.99497487437186	-0.578536181277461
-3.89447236180905	-0.582496950847588
-3.79396984924623	-0.586521781301597
-3.69346733668342	-0.590611865703741
-3.59296482412060	-0.594768422295942
-3.49246231155779	-0.598992695078103
-3.39195979899498	-0.603285954402460
-3.29145728643216	-0.607649497582323
-3.19095477386935	-0.612084649515556
-3.09045226130653	-0.616592763323155
-2.98994974874372	-0.621175221003299
-2.88944723618090	-0.625833434101251
-2.78894472361809	-0.630568844395487
-2.68844221105528	-0.635382924600468
-2.58793969849246	-0.640277179086444
-2.48743718592965	-0.645253144616717
-2.38693467336683	-0.650312391102782
-2.28643216080402	-0.655456522377783
-2.18592964824121	-0.660687176988738
-2.08542713567839	-0.666006029007976
-1.98492462311558	-0.671414788864261
-1.88442211055276	-0.676915204194092
-1.78391959798995	-0.682509060713637
-1.68341708542714	-0.688198183111846
-1.58291457286432	-0.693984435965217
-1.48241206030151	-0.699869724674760
-1.38190954773869	-0.705855996425698
-1.28140703517588	-0.711945241170437
-1.18090452261307	-0.718139492635395
-1.08040201005025	-0.724440829352236
-0.979899497487438	-0.730851375714122
-0.879396984924624	-0.737373303057572
-0.778894472361809	-0.744008830770551
-0.678391959798995	-0.750760227427417
-0.577889447236181	-0.757629811951376
-0.477386934673367	-0.764619954805097
-0.376884422110553	-0.771733079210173
-0.276381909547739	-0.778971662396117
-0.175879396984925	-0.786338236879590
-0.0753768844221110	-0.793835391774603
0.0251256281407040	-0.801465774134414
0.125628140703518	-0.809232090325894
0.226130653266332	-0.817137107437123
0.326633165829146	-0.825183654719017
0.427135678391960	-0.833374625061797
0.527638190954774	-0.841712976507115
0.628140703517588	-0.850201733796706
0.728643216080402	-0.858843989958420
0.829145728643217	-0.867642907930517
0.929648241206031	-0.876601722225144
1.03015075376884	-0.885723740631916
1.13065326633166	-0.895012345962546
1.23115577889447	-0.904470997837498
1.33165829145729	-0.914103234515661
1.43216080402010	-0.923912674768043
1.53266331658291	-0.933903019796536
1.63316582914573	-0.944078055198818
1.73366834170854	-0.954441652980450
1.83417085427136	-0.964997773615313
1.93467336683417	-0.975750468155494
2.03517587939699	-0.986703880391793
2.13567839195980	-0.997862249066031
2.23618090452261	-1.00922991013638
2.33668341708543	-1.02081129909696
2.43718592964824	-1.03261095335292
2.53768844221106	-1.04463351465243
2.63819095477387	-1.05688373157671
2.73869346733668	-1.06936646208967
2.83919597989950	-1.08208667614839
2.93969849246231	-1.09504945837591
3.04020100502513	-1.10826001079781
3.14070351758794	-1.12172365564402
3.24120603015075	-1.13544583821739
3.34170854271357	-1.14943212983058
3.44221105527638	-1.16368823081284
3.54271356783920	-1.17821997358835
3.64321608040201	-1.19303332582765
3.74371859296482	-1.20813439367403
3.84422110552764	-1.22352942504653
3.94472361809045	-1.23922481302122
4.04522613065327	-1.25522709929280
4.14572864321608	-1.27154297771817
4.24623115577889	-1.28817929794397
4.34673366834171	-1.30514306912002
4.44723618090452	-1.32244146370061
4.54773869346734	-1.34008182133569
4.64824120603015	-1.35807165285404
4.74874371859296	-1.37641864434053
4.84924623115578	-1.39513066130966
4.94974874371859	-1.41421575297755
5.05025125628141	-1.43368215663476
5.15075376884422	-1.45353830212209
5.25125628140704	-1.47379281641192
5.35175879396985	-1.49445452829740
5.45226130653266	-1.51553247319203
5.55276381909548	-1.53703589804209
5.65326633165829	-1.55897426635471
5.75376884422111	-1.58135726334399
5.85427135678392	-1.60419480119812
5.95477386934673	-1.62749702447010
6.05527638190955	-1.65127431559508
6.15577889447236	-1.67553730053711
6.25628140703518	-1.70029685456827
6.35678391959799	-1.72556410818342
6.45728643216081	-1.75135045315343
6.55778894472362	-1.77766754872028
6.65829145728643	-1.80452732793722
6.75879396984925	-1.83194200415735
6.85929648241206	-1.85992407767404
6.95979899497488	-1.88848634251667
7.06030150753769	-1.91764189340540
7.16080402010050	-1.94740413286837
7.26130653266332	-1.97778677852541
7.36180904522613	-2.00880387054187
7.46231155778895	-2.04046977925655
7.56281407035176	-2.07279921298790
7.66331658291457	-2.10580722602229
7.76381909547739	-2.13950922678897
7.86432160804020	-2.17392098622570
7.96482412060302	-2.20905864633959
8.06532663316583	-2.24493872896777
8.16582914572864	-2.28157814474229
8.26633165829146	-2.31899420226417
8.36683417085427	-2.35720461749140
8.46733668341709	-2.39622752334580
8.56783919597990	-2.43608147954386
8.66834170854271	-2.47678548265673
8.76884422110553	-2.51835897640473
8.86934673366834	-2.56082186219175
8.96984924623116	-2.60419450988517
9.07035175879397	-2.64849776884698
9.17085427135678	-2.69375297922195
9.27135678391960	-2.73998198348880
9.37185929648241	-2.78720713828056
9.47236180904523	-2.83545132648023
9.57286432160804	-2.88473796959841
9.67336683417086	-2.93509104043912
9.77386934673367	-2.98653507606089
9.87437185929648	-3.03909519103968
9.97487437185930	-3.09279709104093
10.0753768844221	-3.14766708670767
10.1758793969849	-3.20373210787244
10.2763819095477	-3.26101971810011
10.3768844221106	-3.31955812956977
10.4773869346734	-3.37937621830330
10.5778894472362	-3.44050353974882
10.6783919597990	-3.50297034472738
10.7788944723618	-3.56680759575125
10.8793969849246	-3.63204698372260
10.9798994974874	-3.69872094502133
11.0804020100503	-3.76686267899142
11.1809045226131	-3.83650616583470
11.2814070351759	-3.90768618492205
11.3819095477387	-3.98043833353139
11.4824120603015	-4.05479904602273
11.5829145728643	-4.13080561346032
11.6834170854271	-4.20849620369248
11.7839195979900	-4.28790988189989
11.8844221105528	-4.36908663162303
11.9849246231156	-4.45206737628036
12.0854271356784	-4.53689400118846
12.1859296482412	-4.62360937609606
12.2864321608040	-4.71225737824384
12.3869346733668	-4.80288291596257
12.4874371859296	-4.89553195282185
12.5879396984925	-4.99025153234279
12.6884422110553	-5.08708980328739
12.7889447236181	-5.18609604553859
12.8894472361809	-5.28732069658446
12.9899497487437	-5.39081537862093
13.0904522613065	-5.49663292628748
13.1909547738693	-5.60482741505064
13.2914572864322	-5.71545419025048
13.3919597989950	-5.82856989682571
13.4924623115578	-5.94423250973314
13.5929648241206	-6.06250136507802
13.6934673366834	-6.18343719197171
13.7939698492462	-6.30710214513387
13.8944723618090	-6.43355983825659
13.9949748743719	-6.56287537814834
14.0954773869347	-6.69511539967599
14.1959798994975	-6.83034810152372
14.2964824120603	-6.96864328278782
14.3969849246231	-7.11007238042712
14.4974874371859	-7.25470850758910
14.5979899497487	-7.40262649283213
14.6984924623116	-7.55390292026486
14.7989949748744	-7.70861617062451
14.8994974874372	-7.86684646331561
15	-8.02867589943225

==> figures/bounds/BPSK_THP.txt <==
X	Y
% X: SNR (Eb/ N0)
% Y: log10(SER/BER)

-5	-0.302961684169035
-4.31034482758621	-0.307817804260409
-3.62068965517241	-0.313376241458534
-2.93103448275862	-0.323937718909088
-2.24137931034483	-0.337708813440266
-1.55172413793103	-0.356700340568843
-0.862068965517241	-0.382850723510445
-0.172413793103448	-0.414592291495833
0.517241379310345	-0.452854431335961
1.20689655172414	-0.498349294585251
1.89655172413793	-0.552821805453478
2.58620689655172	-0.613538490619431
3.27586206896552	-0.684815031576910
3.96551724137931	-0.766181794433955
4.65517241379310	-0.856913344013778
5.34482758620690	-0.961972281095543
6.03448275862069	-1.08331975087211
6.72413793103448	-1.21851749105503
7.41379310344828	-1.37243957390529
8.10344827586207	-1.55811642301330
8.79310344827586	-1.76037523475386
9.48275862068966	-2.01099538430146
10.1724137931034	-2.28929043427566
10.8620689655172	-2.60032627851896
11.5517241379310	-2.97183558057553
12.2413793103448	-3.42712839779952
12.9310344827586	-3.89962945488244
13.6206896551724	-4.52137115072237
14.3103448275862	-5.14270534143959
15	-5.92284873641921

==> figures/bounds/QPSK_ConstructionA.txt <==
X	Y
% X: SNR (P_x / sigma_n^2)
% Y: log10(SER/BER)

-2	-0.153464963983026
-0.888888888888889	-0.178993116377720
0.222222222222222	-0.218748843101206
1.33333333333333	-0.275348177760510
2.44444444444444	-0.348017798088437
3.55555555555556	-0.440908890975688
4.66666666666667	-0.556763618784000
5.77777777777778	-0.700568976471219
6.88888888888889	-0.875495775165718
8	-1.08395685136900



==> figures/bounds/QPSK_Lower.txt <==
X	Y
% X: SNR (P_x / sigma_n^2)
% Y: log10(SER/BER)

-5	-0.308434134496847
-4.79797979797980	-0.314146912138453
-4.59595959595960	-0.320064641401247
-4.39393939393939	-0.326195728389854
-4.19191919191919	-0.332548957317815
-3.98989898989899	-0.339133508108952
-3.78787878787879	-0.345958974789690
-3.58585858585859	-0.353035384703268
-3.38383838383838	-0.360373218577517
-3.18181818181818	-0.367983431478789
-2.97979797979798	-0.375877474685447
-2.77777777777778	-0.384067318515184
-2.57575757575758	-0.392565476141382
-2.37373737373737	-0.401385028434606
-2.17171717171717	-0.410539649866339
-1.96969696969697	-0.420043635513083
-1.76767676767677	-0.429911929200050
-1.56565656565657	-0.440160152824891
-1.36363636363636	-0.450804636903186
-1.16161616161616	-0.461862452378903
-0.959595959595959	-0.473351443744630
-0.757575757575758	-0.485290263518246
-0.555555555555555	-0.497698408124732
-0.353535353535354	-0.510596255234253
-0.151515151515151	-0.524005102610325
0.0505050505050502	-0.537947208525042
0.252525252525253	-0.552445833801957
0.454545454545454	-0.567525285551387
0.656565656565657	-0.583210962667738
0.858585858585859	-0.599529403163971
1.06060606060606	-0.616508333424752
1.26262626262626	-0.634176719467135
1.46464646464646	-0.652564820305961
1.66666666666667	-0.671704243530768
1.86868686868687	-0.691628003211735
2.07070707070707	-0.712370580264478
2.27272727272727	-0.733967985417197
2.47474747474748	-0.756457824939041
2.67676767676768	-0.779879369305633
2.87878787878788	-0.804273624996515
3.08080808080808	-0.829683409639967
3.28282828282828	-0.856153430743158
3.48484848484848	-0.883730368269897
3.68686868686869	-0.912462961354279
3.88888888888889	-0.942402099466090
4.09090909090909	-0.973600918372764
4.29292929292929	-1.00611490127256
4.49494949494950	-1.04000198550416
4.69696969696970	-1.07532267526844
4.89898989898990	-1.11214016082816
5.10101010101010	-1.15052044468018
5.30303030303030	-1.19053247522119
5.50505050505051	-1.23224828845188
5.70707070707071	-1.27574315828360
5.90909090909091	-1.32109575602655
6.11111111111111	-1.36838831964683
6.31313131313131	-1.41770683338104
6.51515151515152	-1.46914121829153
6.71717171717172	-1.52278553433003
6.91919191919192	-1.57873819445519
7.12121212121212	-1.63710219131698
7.32323232323232	-1.69798533698231
7.52525252525253	-1.76150051612902
7.72727272727273	-1.82776595308464
7.92929292929293	-1.89690549303202
8.13131313131313	-1.96904889764973
8.33333333333333	-2.04433215540573
8.53535353535354	-2.12289780667955
8.73737373737374	-2.20489528385817
8.93939393939394	-2.29048126653593
9.14141414141414	-2.37982005195385
9.34343434343434	-2.47308394084240
9.54545454545455	-2.57045363888530
9.74747474747475	-2.67211867410279
9.94949494949495	-2.77827783055928
10.1515151515152	-2.88913959893171
10.3535353535354	-3.00492264462681
10.5555555555556	-3.12585629430280
10.7575757575758	-3.25218104182782
10.9595959595960	-3.38414907488552
11.1616161616162	-3.52202482361087
11.3636363636364	-3.66608553279860
11.5656565656566	-3.81662185936653
11.7676767676768	-3.97393849687159
11.9696969696970	-4.13835482896541
12.1717171717172	-4.31020561373746
12.3737373737374	-4.48984170093009
12.5757575757576	-4.67763078402561
12.7777777777778	-4.87395818920531
12.9797979797980	-5.07922770317405
13.1818181818182	-5.29386244183634
13.3838383838384	-5.51830576181016
13.5858585858586	-5.75302221677814
13.7878787878788	-5.99849856070726
13.9898989898990	-6.25524480002009
14.1919191919192	-6.52379529687466
14.3939393939394	-6.80470992580425
14.5959595959596	-7.09857528608123
14.7979797979798	-7.40600597229831
15	-7.72764590580099

==> figures/bounds/QPSK_THP.txt <==
X	Y
% X: SNR (P_x / sigma_n^2)
% Y: log10(SER/BER)

-5	-0.126753240337628
-4.31034482758621	-0.129245055109860
-3.62068965517241	-0.133418503888381
-2.93103448275862	-0.140406622799356
-2.24137931034483	-0.149769269100633
-1.55172413793103	-0.163692977852688
-0.862068965517241	-0.182308392706697
-0.172413793103448	-0.205760890049477
0.517241379310345	-0.236503872475271
1.20689655172414	-0.272166058821152
1.89655172413793	-0.316544088534750
2.58620689655172	-0.370043289938753
3.27586206896552	-0.431323159523167
3.96551724137931	-0.503797088948033
4.65517241379310	-0.588003395752103
5.34482758620690	-0.685580775470496
6.03448275862069	-0.799423073245152
6.72413793103448	-0.931224343855712
7.41379310344828	-1.08460544178798
8.10344827586207	-1.26342822156384
8.79310344827586	-1.46985154900707
9.48275862068966	-1.70531337572056
10.1724137931034	-1.98417936573793
10.8620689655172	-2.31713320433768
11.5517241379310	-2.68676570830528
12.2413793103448	-3.11350927482752
12.9310344827586	-3.60906489289662
13.6206896551724	-4.25335720108654
14.3103448275862	-4.82658792576380
15	-5.66399930063854

==> figures/bounds/Structured_QPSK_SER_LIU.txt <==
X	Y
% X: SNR (Eb/ N0)
% Y: log10(SER/BER)

-4.86462506566305	-0.282015121701958
-4.47101793812313	-0.300626289490098
-3.94629587422638	-0.320483981440235
-3.31224917720922	-0.343036946847060
-2.59488170168031	-0.364461969767493
-1.81960952569593	-0.389731730264439
-1.00828508053930	-0.415896161166591
-0.178078902925489	-0.445158459438869
0.658393516213100	-0.475501321204856
1.49235450848087	-0.509745064707380
2.31799873619427	-0.545717801385403
3.13170174814006	-0.585166985224534
3.93138063769990	-0.628789860291139
4.71601163388304	-0.676754089342470
5.48528077057792	-0.731646721309322
6.23933748741785	-0.791526395168519
6.97862392154433	-0.857119570622485
7.70375822651054	-0.928578294254615
8.41545576001182	-1.00866757949648
9.11447651221283	-1.10078158214863
9.80159057900652	-1.19880216554085
10.4775559740131	-1.30754967659398
11.1431048344310	-1.43544045154295
11.7989353044212	-1.57900517035604
12.4457072299542	-1.73013695944559
13.0840403851205	-1.89623047680633
13.7145143532343	-2.08969583193143
14.3376694635592	-2.29353826236865
14.9540083755115	-2.54045674171959
15.5639980337894	-2.80134291304558



==> figures/bounds/Structured_QPSK_SER_LIU2.txt <==
X	Y
% X: SNR (Eb/ N0)
% Y: log10(SER/BER)

%3.03256303890250	-0.676754089342470
%3.01973212017329	-0.731646721309322
%3.13721710666183	-0.791526395168519
%3.39778758924529	-0.857119570622485
%3.80126080162579	-0.928578294254615
%4.33455627891142	-1.00866757949648
%4.97540240065494	-1.10078158214863
%5.69769609159247	-1.19880216554085
%6.47620048779901	-1.30754967659398
%7.28937789107745	-1.43544045154295
%8.12039610902138	-1.57900517035604
%8.95693987128473	-1.73013695944559
%9.79047136982186	-1.89623047680633
%10.6153648666025	-2.08969583193143
%11.4281246945862	-2.29353826236865
%12.2267574426659	-2.54045674171959
%13.0102999566398	-2.80134291304558

-0.162216147555803	-0.508305008006743
0.199863522951537	-0.545693389018467
0.696807388621792	-0.585299006643687
1.30852638763223	-0.628998673043220
2.00949495639834	-0.677148336777683
2.77383349669027	-0.729565741668378
3.57873440273398	-0.788516363031797
4.40595497800203	-0.854819137989397
5.24190799037179	-0.927176815065539
6.07702965044717	-1.00819377547239
6.90492126050117	-1.10014668059001
7.72153053296518	-1.19793129281656
8.52447599600982	-1.31077996273616
9.31253091245243	-1.43247959602487
10.0852467042629	-1.56974752009689
10.8426860064733	-1.72804228746578
11.5852370710222	-1.89605951491698
12.3134865537029	-2.08820340956275
13.0281333610105	-2.30838812578558
13.7299310101723	-2.53135733160849
14.4196496260231	-2.79182747333288

==> figures/data/BPSK_Ours_v9.txt <==
X	Y
% X: SNR (P_x / sigma_n^2)
% Y: log10(SER/BER)



# -56.1567808100	-0.3010275000
# -54.4070144700	-0.3017089400
# -46.4878574800	-0.3019322000
# -44.3326296900	-0.3016517200
# -40.9473924700	-0.3022169800
# -45.2799028300	-0.3027098200
# -39.6334011100	-0.3034247200
# -45.4094884400	-0.3029460600
# -37.3284940900	-0.3048221200
# -49.4891944200	-0.3017786400
# -52.1790186100	-0.3017073000
# -42.7750583900	-0.3021480400
# -33.9261134200	-0.3061151000
-0.4452838842	-0.6137601000
0.0941600244	-0.6430605600
# -42.5690324700	-0.3025959000
# -41.9091513300	-0.3024986700
# -0.0127212295	-0.6372244400
# -0.0096021355	-0.6384009000
# 0.0191182384	-0.6384063000
# 0.0628786309	-0.6409011000
# 0.0752797038	-0.6415792000
# 0.0960140560	-0.6432937000
# 0.1439791508	-0.6469028600
# 0.1467367707	-0.6497409300
# 0.1932439414	-0.6475425400
# 0.1196585056	-0.6443406000
# 0.1264747028	-0.6435998000
# 0.2236482514	-0.6500868000
# 0.2514892813	-0.6533074000
# 0.2126282437	-0.6509852000
# 0.0100147534	-0.6380714000
# 0.1787138753	-0.6479714000
# 0.1750079981	-0.6487732000
# 0.1260856139	-0.6448668000
# 0.1821349658	-0.6475499000
# 0.1288503323	-0.6453351400
# 0.1151556148	-0.6450442000
# 0.1724127615	-0.6494489000
# 0.3266078998	-0.6573923000
# 0.1863398701	-0.6468698000
# 0.3792805999	-0.6601807000
# 0.3885154791	-0.6612938600
# 0.2099040644	-0.6520676000
# 0.3945697195	-0.6608915300
# 0.4050460325	-0.6611666700
# 0.7213692232	-0.6806102000
# 0.9896551296	-0.6977792400
1.5353322260	-0.7372399000
# 1.8656667710	-0.7615319000
2.1384236980	-0.7817136600
# 2.4011104140	-0.8019148000
# 2.6072420160	-0.8217642300
2.7893683720	-0.8390536000
# 2.9105373730	-0.8509019600
# 3.0415757580	-0.8638358000
# 3.2489408950	-0.8850792600
3.3759924160	-0.8942996000
# 3.6084699880	-0.9250679000
4.2490144670	-0.9962497400
# 4.6750180460	-1.0448557000
5.0245203260	-1.0903592000
5.6551426220	-1.1868347000
6.0840670910	-1.2606603000
# 6.4130560990	-1.3124256000
# 6.5578683700	-1.3379045000
# 6.6556077060	-1.3535208000
# 6.8395594950	-1.3986554000
6.9370579240	-1.4154890000
# 7.0440992180	-1.4325413000
# 7.2453963300	-1.4637067000
7.4247622800	-1.5155314000
# 7.4495260520	-1.5113301000
# 7.4785403240	-1.5176405000
# 7.5130850770	-1.5098673000
# 7.5226601470	-1.5232418000
# 7.5913577210	-1.5308383000
# 7.6523166210	-1.5616299000
# 7.7203900840	-1.5701506000
# 7.8286766270	-1.6034606000
# 7.8228541340	-1.5726825000
# 7.9189766880	-1.6094012000
7.9863452790	-1.6271300000
# 8.0083788930	-1.5997863000
# 8.0743862000	-1.6320192000

==> figures/data/QPSK_Ours_v8.txt <==
X	Y
% X: SNR (P_x / sigma_n^2)
% Y: log10(SER/BER)

# -4.112455242	-0.20062782
# -3.690268572	-0.2040842
# -3.252586773	-0.2082495
# -3.232671259	-0.20848507
#-3.344922621	-0.2077995
# -2.993906583	-0.211053
# -3.208464373	-0.20912278
# -3.121576781	-0.20961443
# -3.107443248	-0.21022893
# -2.919277309	-0.2120905
# -2.79681641	-0.21231939
# -1.063385046	-0.3408051
# -0.8820271154	-0.34683
# -0.5895558488	-0.36078542
# -0.2967457064	-0.37450314
# -0.5891844574	-0.35983023
# -0.7593291974	-0.3515826
# -0.5439693821	-0.36122763
-1.061687247	-0.33959398
# -0.3820355802	-0.36845127
-0.5730818491	-0.3580026
# -0.04772068031	-0.3848167
# -0.2843388332	-0.37264413
0.02736250446	-0.38930228
# 0.2936702939	-0.40235722
# 0.06417883325	-0.38937134
# -0.2253088889	-0.37547842
# -0.05705253064	-0.38442206
# -0.7277615694	-0.35020655
# -0.5503175361	-0.35956663
# 0.03466320999	-0.388936
# -0.04211638886	-0.3851775
0.5601766641	-0.41406056
1.203182632	-0.44944447
1.658771812	-0.47835726 
# 1.505606291	-0.47578055
2.300966644	-0.5239954
2.612149546	-0.5503865
# 2.976861528	-0.5883604
3.277344927	-0.60328937
# 3.617153258	-0.6506534
3.565822936	-0.627023
# 3.696842085	-0.6412672
# 3.808861038	-0.6532925
3.987052064	-0.6708621
# 4.194006482	-0.7084374
# 4.180674406	-0.6902003
# 4.148347727	-0.6830249
# 4.53005241	-0.75232154
# 4.596290949	-0.76131433
# 4.651076208	-0.7508582
# 4.685753732	-0.7403699
# 5.027365266	-0.80549663
5.1432235	-0.82007223
# 5.076885927	-0.7806951
5.806483691	-0.91754574
# 5.907224895	-0.8947284
# 6.129788416	-0.8820225
6.375941499	-1.0323353
# 6.529944639	-0.9456263
# 6.651830991	-1.0548527
# 6.823944183	-0.9688456
# 6.903464628	-1.1093571
7.004136498	-1.1309117
# 7.204946317	-1.1526259
# 7.327932609	-1.0117784
7.298416031	-1.1952387
# 7.395934698	-1.1869302
# 7.581756264	-1.1592627
7.636986722	-1.2612947
# 7.755759281	-1.1015166
#7.755919803	-1.2763382
# 7.676383515	-1.1549749
# 8.093232692	-1.1491086
# 7.794438204	-1.2975385
7.874866321	-1.330794
# 8.038881328	-1.2463531
# 7.902946767	-1.3268203
# 8.450137037	-1.2338414
# 8.556926896	-1.188436
# 8.204594095	-1.3388071
8.178743773	-1.3806654
8.719009933	-1.2578839
8.493236845	-1.3987074
8.462193732	-1.4391054
8.528637204	-1.4305944
8.602337044	-1.4222581
#7.995672104	-1.3020983
8.611950074	-1.1532562
8.611082167	-1.1750244
8.559490418	-1.1936833
8.676304642	-1.1277266
9.568940768	-1.3384819
